BurTorch: Revisiting Training from First Principles by Coupling Autodiff, Math Optimization, and Systems

In this work, we introduce BurTorch, a compact high-performance framework designed to optimize Deep Learning (DL) training on single-node workstations through an exceptionally efficient CPU-based backpropagation (Rumelhart et al., 1986; Linnainmaa, 1970) implementation. Although modern DL frameworks rely on compilerlike optimizations internally, BurTorch takes a different path. It adopts a minimalist design and demonstrates that, in these circumstances, classical compiled programming languages can play a significant role in DL research. By eliminating the overhead of large frameworks and making efficient implementation choices, BurTorch achieves orders-of-magnitude improvements in performance and memory efficiency when computing $\nabla f(x)$ on a CPU. BurTorch features a compact codebase designed to achieve two key goals simultaneously. First, it provides a user experience similar to script-based programming environments. Second, it dramatically minimizes runtime overheads. In large DL frameworks, the primary source of memory overhead for relatively small computation graphs $f(x)$ is due to feature-heavy implementations. We benchmarked BurTorch against widely used DL frameworks in their execution modes: JAX (Bradbury et al., 2018), PyTorch (Paszke et al., 2019), TensorFlow (Abadi et al., 2016); and several standalone libraries: Autograd (Maclaurin et al., 2015), Micrograd (Karpathy, 2020), Apple MLX (Hannun et al., 2023). For small compute graphs, BurTorch outperforms best-practice solutions by up to $\times 2000$ in runtime and reduces memory consumption by up to $\times 3500$. For a miniaturized GPT-3 model (Brown et al., 2020), BurTorch achieves up to a $\times 20$ speedup and reduces memory up to $\times 80$ compared to PyTorch.

==> figs/exp1/test.txt <==
digraph "manual-autograd" {
node [shape=record];

9[label = "g = f * 0.5|operator* [bin]| grad:1| data:612.5|#9", style=filled, fillcolor=yellow];
7[label = "f = e^2|x^2 [s]| grad:0.5| data:1225|#7"];
8[label = "0.5|leaf| grad:1225| data:0.5|#8", style=filled, fillcolor=green];
6[label = "e = c - d|operator- [bin]| grad:35| data:35|#6"];
2[label = "c = a+b|operator+ [bin]| grad:35| data:-39|#2"];
5[label = "d = ab + b^3|operator+ [bin]| grad:-35| data:-74|#5"];
3[label = "ab = a * b|operator* [bin]| grad:-35| data:-82|#3"];
4[label = "b^3|x^3 [s]| grad:-35| data:8|#4"];
1[label = "b|leaf| grad:1050| data:2|#1", style=filled, fillcolor=green];
0[label = "a|leaf| grad:-35| data:-41|#0", style=filled, fillcolor=green];

9->7;
9->8;
7->6;
6->2;
6->5;
5->3;
5->4;
4->1;
3->0;
3->1;
2->0;
2->1;
}


==> figs/exp2/test_2.txt <==
digraph "manual-autograd-auto" {
node [shape=record];

31[label = "g+=10/f|operator+ [bin]| grad:1| data:24.7041|#31", style=filled, fillcolor=yellow];
12[label = "c+=1+c-a|operator+ [bin]| grad:-6.94169| data:-1|#12"];
28[label = "g=f/2|operator/ [bin]| grad:1| data:24.5|#28"];
30[label = "|operator/ [bin]| grad:1| data:0.204082|#30"];
29[label = "|leaf| grad:0.0204082| data:10|#29", style=filled, fillcolor=green];
26[label = "f=sqr(e)|x^2 [s]| grad:0.495835| data:49|#26"];
25[label = "e=c-d|operator- [bin]| grad:-6.94169| data:-7|#25"];
24[label = "d+=3*d + relu(b-a)|operator+ [bin]| grad:6.94169| data:6|#24"];
18[label = "d+=d*2 + relu(b+a)|operator+ [bin]| grad:27.7668| data:0|#18"];
23[label = "|operator+ [bin]| grad:6.94169| data:6|#23"];
22[label = "|operator* [bin]| grad:6.94169| data:0|#22"];
20[label = "|relu [s]| grad:6.94169| data:6|#20"];
19[label = "|operator- [bin]| grad:6.94169| data:6|#19"];
1[label = "b|leaf| grad:645.577| data:2|#1", style=filled, fillcolor=green];
0[label = "a|leaf| grad:138.834| data:-4|#0", style=filled, fillcolor=green];
21[label = "|leaf| grad:0| data:3|#21", style=filled, fillcolor=green];
5[label = "d=a*b + pow3(b)|operator+ [bin]| grad:83.3003| data:0|#5"];
17[label = "|operator+ [bin]| grad:27.7668| data:0|#17"];
16[label = "|operator* [bin]| grad:27.7668| data:0|#16"];
14[label = "|relu [s]| grad:27.7668| data:0|#14"];
13[label = "|operator+ [bin]| grad:0| data:-2|#13"];
15[label = "|leaf| grad:0| data:2|#15", style=filled, fillcolor=green];
4[label = "|operator* [bin]| grad:83.3003| data:-8|#4"];
3[label = "|x^3 [s]| grad:83.3003| data:8|#3"];
8[label = "c+=c+1|operator+ [bin]| grad:-13.8834| data:-3|#8"];
11[label = "|operator- [bin]| grad:-6.94169| data:2|#11"];
10[label = "|operator+ [bin]| grad:-6.94169| data:-2|#10"];
9[label = "|leaf| grad:-6.94169| data:1|#9", style=filled, fillcolor=green];
2[label = "c=a+b|operator+ [bin]| grad:-27.7668| data:-2|#2"];
7[label = "|operator+ [bin]| grad:-13.8834| data:-1|#7"];
6[label = "|leaf| grad:-13.8834| data:1|#6", style=filled, fillcolor=green];
27[label = "|leaf| grad:-12.25| data:2|#27", style=filled, fillcolor=green];

31->28;
31->30;
30->29;
30->26;
26->25;
25->12;
25->24;
24->18;
24->23;
23->22;
23->20;
20->19;
19->1;
19->0;
22->21;
22->18;
18->5;
18->17;
17->16;
17->14;
14->13;
13->1;
13->0;
16->5;
16->15;
5->4;
5->3;
3->1;
4->0;
4->1;
12->8;
12->11;
11->10;
11->0;
10->9;
10->8;
8->2;
8->7;
7->2;
7->6;
2->0;
2->1;
28->26;
28->27;
}

